A Hierarchical Architecture for Human-Robot Cooperation Processes

In this paper we propose FlexHRC+, a hierarchical human-robot cooperation architecture designed to provide collaborative robots with an extended degree of autonomy when supporting human operators in high-variability shop-floor tasks. The architecture encompasses three levels, namely for perception, representation, and action. Building up on previous work, here we focus on (i) an in-the-loop decision making process for the operations of collaborative robots coping with the variability of actions carried out by human operators, and (ii) the representation level, integrating a hierarchical AND/OR graph whose online behaviour is formally specified using First Order Logic. The architecture is accompanied by experiments including collaborative furniture assembly and object positioning tasks.

==> algorithms.txt <==
GENERATE_PATHS

pathsList = NULL;

if (head == NULL)
	return;

create_new_path(pathsList);
currentPath = get_path(pathsList);
add_node(currentPath,head);

currentNode = head;

while(1)
	if (all_paths_are_complete() == true)
		return;

	currentPath = get_path(pathsList);

	for (nodes in currentPath)

		currentNode = get_node(currentPath);

		if (currentNode.numChildren == 0)
			update_path_cost(currentNode);
			
		if (currentNode.numChildren == 1)
			add_arc(currentPath,currentNode.child.arc);
			update_path_cost(currentNode);
			add_node(currentPath,currentNode.child);

		if (currentNode.numChildren > 1)

			for i=(numChildren):2
				create_new_path(pathsList);
				newPath = get_path(pathsList);
				add_arc(newPath,currentNode.child[i].arc);
				update_path_cost(currentNode,child[i]);
				add_node(newPath,currentNode.child[i]);
			i = 1;
			add_arc(currentPath,currentNode.child[i].arc);
			update_path_cost(currentNode,child[i]);
			add_node(currentPath,currentNode.child[i]);
